Rapid Variability of Mrk 421 During Extreme Flaring as Seen Through the Eyes of XMM-Newton

By studying the variability of blazars across the electromagnetic spectrum, it is possible to resolve the underlying processes responsible for rapid flux increases, so-called flares. We report on an extremely bright X-ray flare in the high-peaked BL Lacertae object Mrk 421 that occurred simultaneously with enhanced $\gamma$-ray activity detected at very high energies (VHE) by FACT on 2019 June 9. We triggered an observation with XMM-Newton, which observed the source quasi-continuously for 25 hours. We find that the source was in the brightest state ever observed using XMM-Newton, reaching a flux of $2.8\times10^{-9}$ erg cm$^{-2}$ s$^{-1}$ over an energy range of 0.3 - 10 keV. We perform a spectral and timing analysis to reveal the mechanisms of particle acceleration and to search for the shortest source-intrinsic time scales. Mrk 421 exhibits the typical harder-when-brighter behaviour throughout the observation and shows a clock-wise hysteresis pattern, which indicates that the cooling dominates over the acceleration process. While the X-ray emission in different sub-bands is highly correlated, we can exclude large time lags as the computed zDCFs are consistent with a zero lag. We find rapid variability on time scales of 1 ks for the 0.3 - 10 keV band and down to 300s in the hard X-ray band (4 - 10 keV). Taking these time scales into account, we discuss different models to explain the observed X-ray flare, and find that a plasmoid-dominated magnetic reconnection process is able to describe our observation best.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
